A Markovian Model-Driven Deep Learning Framework for Massive MIMO CSI Feedback

Forward channel state information (CSI) often plays a vital role in scheduling and capacity-approaching transmission optimization for massive multiple-input multiple-output (MIMO) communication systems. In frequency division duplex (FDD) massive MIMO systems, forwardlink CSI reconstruction at the transmitter relies critically on CSI feedback from receiving nodes and must carefully weigh the tradeoff between reconstruction accuracy and feedback bandwidth. Recent studies on the use of recurrent neural networks (RNNs) have demonstrated strong promises, though the cost of computation and memory remains high, for massive MIMO deployment. In this work, we exploit channel coherence in time to substantially improve the feedback efficiency. Using a Markovian model, we develop a deep convolutional neural network (CNN)-based framework MarkovNet to differentially encode forward CSI in time to effectively improve reconstruction accuracy. Furthermore, we explore important physical insights, including spherical normalization of input data and convolutional layers for feedback compression. We demonstrate substantial performance improvement and complexity reduction over the RNN-based work by our proposed MarkovNet to recover forward CSI estimates accurately. We explore additional practical consideration in feedback quantization, and show that MarkovNet outperforms RNN-based CSI estimation networks at a fraction of the computational cost.

==> figure/lstm-example.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lstm-example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{369.92412186bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48759135)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lstm-example.pdf}}%
    \put(0.35922303,0.09602006){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat H_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lstm-example.pdf}}%
    \put(0.58175209,0.09602006){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\mathbf{H}}_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lstm-example.pdf}}%
    \put(0.80428177,0.09602006){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\mathbf{H}}_{T}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{lstm-example.pdf}}%
    \put(0.3379094,0.29750739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{lstm-example.pdf}}%
    \put(0.35922303,0.40809474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bar H_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{lstm-example.pdf}}%
    \put(0.58175209,0.40809474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bar{\mathbf{H}}_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{lstm-example.pdf}}%
    \put(0.80428177,0.40809474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bar{\mathbf{H}}_{T}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{lstm-example.pdf}}%
    \put(0.56145531,0.29750739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{lstm-example.pdf}}%
    \put(0.78365495,0.29750739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{lstm-example.pdf}}%
    \put(0.3379094,0.25386528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{lstm-example.pdf}}%
    \put(0.56145531,0.25386528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{lstm-example.pdf}}%
    \put(0.78365495,0.25386528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{lstm-example.pdf}}%
    \put(0.3379094,0.20976927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{lstm-example.pdf}}%
    \put(0.56145531,0.20976927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{lstm-example.pdf}}%
    \put(0.78365495,0.20976927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{lstm-example.pdf}}%
    \put(0.35922303,0.09602005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat H_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{lstm-example.pdf}}%
    \put(0.3379094,0.29750739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{lstm-example.pdf}}%
    \put(0.35922303,0.40809474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bar H_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{lstm-example.pdf}}%
    \put(0.3379094,0.25386528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{lstm-example.pdf}}%
    \put(0.3379094,0.20976927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{lstm-example.pdf}}%
    \put(0.35922303,0.09602005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\mathbf{H}}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{lstm-example.pdf}}%
    \put(0.3379094,0.29750739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{lstm-example.pdf}}%
    \put(0.35922303,0.40809474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bar{\mathbf{H}}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{lstm-example.pdf}}%
    \put(0.3379094,0.25386528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{lstm-example.pdf}}%
    \put(0.3379094,0.20976927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{lstm-example.pdf}}%
    \put(0.05471602,0.09477513){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\mathbf{H}}$\end{tabular}}}}%
    \put(0.05471602,0.02867989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{(a)}$\end{tabular}}}}%
    \put(0.58116633,0.02867989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{(b)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{lstm-example.pdf}}%
    \put(0.0334024,0.29626247){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{lstm-example.pdf}}%
    \put(0.05471602,0.40684982){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bar{\mathbf{H}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{lstm-example.pdf}}%
    \put(0.0334024,0.25262036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{lstm-example.pdf}}%
    \put(0.0334024,0.20852435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{LSTM}_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{lstm-example.pdf}}%
  \end{picture}%
\endgroup%


==> latex.json <==
{
    "latex-workshop.latex.recipes": [{
    "name": "xelatex",
    "tools": [
        "xelatex"
    ]
  }, {
    "name": "latexmk",
    "tools": [
        "latexmk"
    ]
  },
  
  {
    "name": "pdflatex -> bibtex -> pdflatex*2",
    "tools": [
        "pdflatex",
        "bibtex",
        "pdflatex",
        "pdflatex"
    ]
  }
  ],
  "latex-workshop.latex.tools": [{
  "name": "latexmk",
  "command": "latexmk",
  "args": [
    "-synctex=1",
    "-interaction=nonstopmode",
    "-file-line-error",
    "-pdf",
    "%DOC%"
  ]
  }, {
  "name": "xelatex",
  "command": "xelatex",
  "args": [
    "-synctex=1",
    "-interaction=nonstopmode",
    "-file-line-error",
    "%DOC%"
  ]
  }, {
  "name": "pdflatex",
  "command": "pdflatex",
  "args": [
    "-synctex=1",
    "-interaction=nonstopmode",
    "-file-line-error",
    "%DOC%"
  ]
  }, {
  "name": "bibtex",
  "command": "bibtex",
  "args": [
    "%DOCFILE%"
  ]
  }],
  "latex-workshop.view.pdf.viewer": "tab",
  "latex-workshop.latex.clean.fileTypes": [
  "*.aux",
  "*.bbl",
  "*.blg",
  "*.idx",
  "*.ind",
  "*.lof",
  "*.lot",
  "*.out",
  "*.toc",
  "*.acn",
  "*.acr",
  "*.alg",
  "*.glg",
  "*.glo",
  "*.gls",
  "*.ist",
  "*.fls",
  "*.log",
  "*.fdb_latexmk"
  ],
  "editor.wordWrap": "on",
  }
